Travel Cadence and Epidemic Spread

In this paper, we study how interactions between populations impact epidemic spread. We extend the classical SEIR model to include both integration-based disease transmission simulation and population flow. Our model differs from existing ones by having a more detailed representation of travel patterns, without losing tractability. This allows us to study the epidemic consequence of inter-regional travel with high fidelity. In particular, we define \emph{travel cadence} as a two-dimensional measure of inter-regional travel, and show that both dimensions modulate epidemic spread. This technical insight leads to policy recommendations, pointing to a family of simple policy trajectories that can effectively curb epidemic spread while maintaining a basic level of mobility.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is usually adapted each year. Thus you have to make sure that you are using the style for the current year.


Please check the 

wscYYpaper.tex

(with YY the current year)

files for examples and further instructions.






The style comprises the following files which you should never change:

wscpaperproc.cls - the class file for a normal paper to appear in the proceedings
wscposterproc.cls - the class file for a poster abstract

wsc.sty - the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
wscsetup.sty - the "branding" file which contains the year and editor information - is used in wsc.sty

wsc.bst - the bib entries formatting file


wscYYstyle.tex - a file containg the class and style files named above (YY the current year)
